Extremal Uniquely Resolvable Multisets

For positive integers $n$ and $m$, consider a multiset of non-empty subsets of $[m]$ such that there is a \textit{unique} partition of these subsets into $n$ partitions of $[m]$. We study the maximum possible size $g(n,m)$ of such a multiset. We focus on the regime $n \leq 2^{m-1}-1$ and show that $g(n,m) \geq \Omega(\frac{nm}{\log_2 n})$. When $n = 2^{cm}$ for any $c \in (0,1)$, this lower bound simplifies to $\Omega(\frac{n}{c})$, and we show a matching upper bound $g(n,m) \leq O(\frac{n}{c}\log_2(\frac{1}{c}))$ that is optimal up to a factor of $\log_2(\frac{1}{c})$. We also compute $g(n,m)$ exactly when $n \geq 2^{m-1} - O(2^{\frac{m}{2}})$.

==> images/fig1.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Shape: Grid [id:dp1702108101994524] 
\draw  [draw opacity=0] (12,63) -- (337,63) -- (337,193) -- (12,193) -- cycle ; \draw   (77,63) -- (77,193)(142,63) -- (142,193)(207,63) -- (207,193)(272,63) -- (272,193) ; \draw   (12,128) -- (337,128) ; \draw   (12,63) -- (337,63) -- (337,193) -- (12,193) -- cycle ;
%Straight Lines [id:da36104501109626064] 
\draw    (59,95) -- (88,95) ;
%Straight Lines [id:da4334189022903858] 
\draw    (124,156) -- (153,156) ;
%Straight Lines [id:da572631629528243] 
\draw    (191,94) -- (220,94) ;
%Rounded Rect [id:dp6178126930246333] 
\draw   (412,83) .. controls (412,78.58) and (415.58,75) .. (420,75) -- (485,75) .. controls (489.42,75) and (493,78.58) .. (493,83) -- (493,107) .. controls (493,111.42) and (489.42,115) .. (485,115) -- (420,115) .. controls (415.58,115) and (412,111.42) .. (412,107) -- cycle ;
%Rounded Rect [id:dp5633818006028273] 
\draw   (508,82) .. controls (508,77.58) and (511.58,74) .. (516,74) -- (612,74) .. controls (616.42,74) and (620,77.58) .. (620,82) -- (620,106) .. controls (620,110.42) and (616.42,114) .. (612,114) -- (516,114) .. controls (511.58,114) and (508,110.42) .. (508,106) -- cycle ;
%Rounded Rect [id:dp5081594891395862] 
\draw   (409,130) .. controls (409,125.58) and (412.58,122) .. (417,122) -- (442,122) .. controls (446.42,122) and (450,125.58) .. (450,130) -- (450,154) .. controls (450,158.42) and (446.42,162) .. (442,162) -- (417,162) .. controls (412.58,162) and (409,158.42) .. (409,154) -- cycle ;
%Rounded Rect [id:dp42207647726487085] 
\draw   (544,128) .. controls (544,123.58) and (547.58,120) .. (552,120) -- (577,120) .. controls (581.42,120) and (585,123.58) .. (585,128) -- (585,152) .. controls (585,156.42) and (581.42,160) .. (577,160) -- (552,160) .. controls (547.58,160) and (544,156.42) .. (544,152) -- cycle ;
%Rounded Rect [id:dp5424683790470279] 
\draw   (456,130) .. controls (456,125.58) and (459.58,122) .. (464,122) -- (529,122) .. controls (533.42,122) and (537,125.58) .. (537,130) -- (537,154) .. controls (537,158.42) and (533.42,162) .. (529,162) -- (464,162) .. controls (459.58,162) and (456,158.42) .. (456,154) -- cycle ;
%Shape: Arc [id:dp3472739935221756] 
\draw  [draw opacity=0] (184,85) .. controls (184,85) and (184,85) .. (184,85) .. controls (184,76.16) and (209.74,69) .. (241.5,69) .. controls (273.26,69) and (299,76.16) .. (299,85) .. controls (299,85.84) and (298.77,86.67) .. (298.32,87.47) -- (241.5,85) -- cycle ; \draw   (184,85) .. controls (184,85) and (184,85) .. (184,85) .. controls (184,76.16) and (209.74,69) .. (241.5,69) .. controls (273.26,69) and (299,76.16) .. (299,85) .. controls (299,85.84) and (298.77,86.67) .. (298.32,87.47) ;
%Rounded Rect [id:dp6493081174260242] 
\draw   (591,127) .. controls (591,122.58) and (594.58,119) .. (599,119) -- (624,119) .. controls (628.42,119) and (632,122.58) .. (632,127) -- (632,151) .. controls (632,155.42) and (628.42,159) .. (624,159) -- (599,159) .. controls (594.58,159) and (591,155.42) .. (591,151) -- cycle ;

% Text Node
\draw (24,87) node [anchor=north west][inner sep=0.75pt]   [align=left] {Red};
% Text Node
\draw (20,149) node [anchor=north west][inner sep=0.75pt]   [align=left] {Blue};
% Text Node
\draw (91,86) node [anchor=north west][inner sep=0.75pt]   [align=left] {Coffee};
% Text Node
\draw (89,148) node [anchor=north west][inner sep=0.75pt]   [align=left] {Tea};
% Text Node
\draw (158,85) node [anchor=north west][inner sep=0.75pt]   [align=left] {Dog};
% Text Node
\draw (161,147) node [anchor=north west][inner sep=0.75pt]   [align=left] {Cat};
% Text Node
\draw (223,86) node [anchor=north west][inner sep=0.75pt]   [align=left] {Math};
% Text Node
\draw (227,150) node [anchor=north west][inner sep=0.75pt]   [align=left] {CS};
% Text Node
\draw (431,85.4) node [anchor=north west][inner sep=0.75pt]    {$1$};
% Text Node
\draw (464,86.4) node [anchor=north west][inner sep=0.75pt]    {$2$};
% Text Node
\draw (527,85.4) node [anchor=north west][inner sep=0.75pt]    {$3$};
% Text Node
\draw (561,86.4) node [anchor=north west][inner sep=0.75pt]    {$4$};
% Text Node
\draw (424,135.4) node [anchor=north west][inner sep=0.75pt]    {$1$};
% Text Node
\draw (559,133.4) node [anchor=north west][inner sep=0.75pt]    {$4$};
% Text Node
\draw (475,132.4) node [anchor=north west][inner sep=0.75pt]    {$2$};
% Text Node
\draw (508,133.4) node [anchor=north west][inner sep=0.75pt]    {$3$};
% Text Node
\draw (280,87) node [anchor=north west][inner sep=0.75pt]   [align=left] {Tennis};
% Text Node
\draw (282,148) node [anchor=north west][inner sep=0.75pt]   [align=left] {Chess};
% Text Node
\draw (592,86.4) node [anchor=north west][inner sep=0.75pt]    {$5$};
% Text Node
\draw (606,132.4) node [anchor=north west][inner sep=0.75pt]    {$5$};
% Text Node
\draw (353,116.4) node [anchor=north west][inner sep=0.75pt]    {$\longleftrightarrow $};


\end{tikzpicture}


==> images/fig2.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Rounded Rect [id:dp49209815979387894] 
\draw   (103,35) .. controls (103,30.58) and (106.58,27) .. (111,27) -- (176,27) .. controls (180.42,27) and (184,30.58) .. (184,35) -- (184,59) .. controls (184,63.42) and (180.42,67) .. (176,67) -- (111,67) .. controls (106.58,67) and (103,63.42) .. (103,59) -- cycle ;
%Rounded Rect [id:dp407740124316752] 
\draw   (196,35) .. controls (196,30.58) and (199.58,27) .. (204,27) -- (269,27) .. controls (273.42,27) and (277,30.58) .. (277,35) -- (277,59) .. controls (277,63.42) and (273.42,67) .. (269,67) -- (204,67) .. controls (199.58,67) and (196,63.42) .. (196,59) -- cycle ;
%Rounded Rect [id:dp6019352312000923] 
\draw   (150,82) .. controls (150,77.58) and (153.58,74) .. (158,74) -- (223,74) .. controls (227.42,74) and (231,77.58) .. (231,82) -- (231,106) .. controls (231,110.42) and (227.42,114) .. (223,114) -- (158,114) .. controls (153.58,114) and (150,110.42) .. (150,106) -- cycle ;
%Rounded Rect [id:dp5584108575712654] 
\draw   (101,83) .. controls (101,78.58) and (104.58,75) .. (109,75) -- (134,75) .. controls (138.42,75) and (142,78.58) .. (142,83) -- (142,107) .. controls (142,111.42) and (138.42,115) .. (134,115) -- (109,115) .. controls (104.58,115) and (101,111.42) .. (101,107) -- cycle ;
%Rounded Rect [id:dp8859355637858011] 
\draw   (240,83) .. controls (240,78.58) and (243.58,75) .. (248,75) -- (273,75) .. controls (277.42,75) and (281,78.58) .. (281,83) -- (281,107) .. controls (281,111.42) and (277.42,115) .. (273,115) -- (248,115) .. controls (243.58,115) and (240,111.42) .. (240,107) -- cycle ;

% Text Node
\draw (123,40.4) node [anchor=north west][inner sep=0.75pt]    {$1$};
% Text Node
\draw (155,39.4) node [anchor=north west][inner sep=0.75pt]    {$2$};
% Text Node
\draw (116,87.4) node [anchor=north west][inner sep=0.75pt]    {$1$};
% Text Node
\draw (169,86.4) node [anchor=north west][inner sep=0.75pt]    {$2$};
% Text Node
\draw (214,38.4) node [anchor=north west][inner sep=0.75pt]    {$3$};
% Text Node
\draw (204,87.4) node [anchor=north west][inner sep=0.75pt]    {$3$};
% Text Node
\draw (249,38.4) node [anchor=north west][inner sep=0.75pt]    {$4$};
% Text Node
\draw (254,85.4) node [anchor=north west][inner sep=0.75pt]    {$4$};
% Text Node
\draw (61,39.4) node [anchor=north west][inner sep=0.75pt]    {$A_{1} :$};
% Text Node
\draw (60,85.4) node [anchor=north west][inner sep=0.75pt]    {$A_{2} :$};


\end{tikzpicture}


==> images/fig3.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Rounded Rect [id:dp004459637130203031] 
\draw   (65,61) .. controls (65,56.58) and (68.58,53) .. (73,53) -- (138,53) .. controls (142.42,53) and (146,56.58) .. (146,61) -- (146,85) .. controls (146,89.42) and (142.42,93) .. (138,93) -- (73,93) .. controls (68.58,93) and (65,89.42) .. (65,85) -- cycle ;
%Rounded Rect [id:dp0031052799118602703] 
\draw   (159,61) .. controls (159,56.58) and (162.58,53) .. (167,53) -- (232,53) .. controls (236.42,53) and (240,56.58) .. (240,61) -- (240,85) .. controls (240,89.42) and (236.42,93) .. (232,93) -- (167,93) .. controls (162.58,93) and (159,89.42) .. (159,85) -- cycle ;
%Rounded Rect [id:dp8443180539995585] 
\draw   (252,61) .. controls (252,56.58) and (255.58,53) .. (260,53) -- (285,53) .. controls (289.42,53) and (293,56.58) .. (293,61) -- (293,85) .. controls (293,89.42) and (289.42,93) .. (285,93) -- (260,93) .. controls (255.58,93) and (252,89.42) .. (252,85) -- cycle ;
%Rounded Rect [id:dp25039293021428155] 
\draw   (66,111) .. controls (66,106.58) and (69.58,103) .. (74,103) -- (139,103) .. controls (143.42,103) and (147,106.58) .. (147,111) -- (147,135) .. controls (147,139.42) and (143.42,143) .. (139,143) -- (74,143) .. controls (69.58,143) and (66,139.42) .. (66,135) -- cycle ;
%Rounded Rect [id:dp40749707776819055] 
\draw   (160,111) .. controls (160,106.58) and (163.58,103) .. (168,103) -- (233,103) .. controls (237.42,103) and (241,106.58) .. (241,111) -- (241,135) .. controls (241,139.42) and (237.42,143) .. (233,143) -- (168,143) .. controls (163.58,143) and (160,139.42) .. (160,135) -- cycle ;
%Rounded Rect [id:dp8920589354655295] 
\draw   (253,111) .. controls (253,106.58) and (256.58,103) .. (261,103) -- (286,103) .. controls (290.42,103) and (294,106.58) .. (294,111) -- (294,135) .. controls (294,139.42) and (290.42,143) .. (286,143) -- (261,143) .. controls (256.58,143) and (253,139.42) .. (253,135) -- cycle ;
%Rounded Rect [id:dp8935965087294844] 
\draw   (66,160) .. controls (66,155.58) and (69.58,152) .. (74,152) -- (139,152) .. controls (143.42,152) and (147,155.58) .. (147,160) -- (147,184) .. controls (147,188.42) and (143.42,192) .. (139,192) -- (74,192) .. controls (69.58,192) and (66,188.42) .. (66,184) -- cycle ;
%Rounded Rect [id:dp30752187594454283] 
\draw   (160,160) .. controls (160,155.58) and (163.58,152) .. (168,152) -- (233,152) .. controls (237.42,152) and (241,155.58) .. (241,160) -- (241,184) .. controls (241,188.42) and (237.42,192) .. (233,192) -- (168,192) .. controls (163.58,192) and (160,188.42) .. (160,184) -- cycle ;
%Rounded Rect [id:dp13015395922944206] 
\draw   (253,160) .. controls (253,155.58) and (256.58,152) .. (261,152) -- (286,152) .. controls (290.42,152) and (294,155.58) .. (294,160) -- (294,184) .. controls (294,188.42) and (290.42,192) .. (286,192) -- (261,192) .. controls (256.58,192) and (253,188.42) .. (253,184) -- cycle ;
%Rounded Rect [id:dp6894939770545476] 
\draw   (397,61) .. controls (397,56.58) and (400.58,53) .. (405,53) -- (470,53) .. controls (474.42,53) and (478,56.58) .. (478,61) -- (478,85) .. controls (478,89.42) and (474.42,93) .. (470,93) -- (405,93) .. controls (400.58,93) and (397,89.42) .. (397,85) -- cycle ;
%Rounded Rect [id:dp13945046642060444] 
\draw   (491,61) .. controls (491,56.58) and (494.58,53) .. (499,53) -- (564,53) .. controls (568.42,53) and (572,56.58) .. (572,61) -- (572,85) .. controls (572,89.42) and (568.42,93) .. (564,93) -- (499,93) .. controls (494.58,93) and (491,89.42) .. (491,85) -- cycle ;
%Rounded Rect [id:dp4604831816756958] 
\draw   (584,61) .. controls (584,56.58) and (587.58,53) .. (592,53) -- (617,53) .. controls (621.42,53) and (625,56.58) .. (625,61) -- (625,85) .. controls (625,89.42) and (621.42,93) .. (617,93) -- (592,93) .. controls (587.58,93) and (584,89.42) .. (584,85) -- cycle ;
%Rounded Rect [id:dp27628029180660185] 
\draw   (398,111) .. controls (398,106.58) and (401.58,103) .. (406,103) -- (471,103) .. controls (475.42,103) and (479,106.58) .. (479,111) -- (479,135) .. controls (479,139.42) and (475.42,143) .. (471,143) -- (406,143) .. controls (401.58,143) and (398,139.42) .. (398,135) -- cycle ;
%Rounded Rect [id:dp217360618052427] 
\draw   (492,111) .. controls (492,106.58) and (495.58,103) .. (500,103) -- (565,103) .. controls (569.42,103) and (573,106.58) .. (573,111) -- (573,135) .. controls (573,139.42) and (569.42,143) .. (565,143) -- (500,143) .. controls (495.58,143) and (492,139.42) .. (492,135) -- cycle ;
%Rounded Rect [id:dp3469079927607692] 
\draw   (585,111) .. controls (585,106.58) and (588.58,103) .. (593,103) -- (618,103) .. controls (622.42,103) and (626,106.58) .. (626,111) -- (626,135) .. controls (626,139.42) and (622.42,143) .. (618,143) -- (593,143) .. controls (588.58,143) and (585,139.42) .. (585,135) -- cycle ;
%Rounded Rect [id:dp5312613134347983] 
\draw   (398,160) .. controls (398,155.58) and (401.58,152) .. (406,152) -- (471,152) .. controls (475.42,152) and (479,155.58) .. (479,160) -- (479,184) .. controls (479,188.42) and (475.42,192) .. (471,192) -- (406,192) .. controls (401.58,192) and (398,188.42) .. (398,184) -- cycle ;
%Rounded Rect [id:dp5462569422549948] 
\draw   (492,160) .. controls (492,155.58) and (495.58,152) .. (500,152) -- (565,152) .. controls (569.42,152) and (573,155.58) .. (573,160) -- (573,184) .. controls (573,188.42) and (569.42,192) .. (565,192) -- (500,192) .. controls (495.58,192) and (492,188.42) .. (492,184) -- cycle ;
%Rounded Rect [id:dp13600648987370034] 
\draw   (585,160) .. controls (585,155.58) and (588.58,152) .. (593,152) -- (618,152) .. controls (622.42,152) and (626,155.58) .. (626,160) -- (626,184) .. controls (626,188.42) and (622.42,192) .. (618,192) -- (593,192) .. controls (588.58,192) and (585,188.42) .. (585,184) -- cycle ;
%Straight Lines [id:da857222460609069] 
\draw    (304,127) -- (351,127) ;
\draw [shift={(353,127)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw (84,63.4) node [anchor=north west][inner sep=0.75pt]    {$1$};
% Text Node
\draw (117,64.4) node [anchor=north west][inner sep=0.75pt]    {$2$};
% Text Node
\draw (178,64.4) node [anchor=north west][inner sep=0.75pt]    {$3$};
% Text Node
\draw (212,65.4) node [anchor=north west][inner sep=0.75pt]    {$4$};
% Text Node
\draw (267,65.4) node [anchor=north west][inner sep=0.75pt]    {$5$};
% Text Node
\draw (85,113.4) node [anchor=north west][inner sep=0.75pt]    {$1$};
% Text Node
\draw (118,115.4) node [anchor=north west][inner sep=0.75pt]    {$4$};
% Text Node
\draw (179,114.4) node [anchor=north west][inner sep=0.75pt]    {$3$};
% Text Node
\draw (213,115.4) node [anchor=north west][inner sep=0.75pt]    {$5$};
% Text Node
\draw (268,115.4) node [anchor=north west][inner sep=0.75pt]    {$2$};
% Text Node
\draw (85,162.4) node [anchor=north west][inner sep=0.75pt]    {$1$};
% Text Node
\draw (118,163.4) node [anchor=north west][inner sep=0.75pt]    {$5$};
% Text Node
\draw (179,163.4) node [anchor=north west][inner sep=0.75pt]    {$2$};
% Text Node
\draw (213,164.4) node [anchor=north west][inner sep=0.75pt]    {$3$};
% Text Node
\draw (268,164.4) node [anchor=north west][inner sep=0.75pt]    {$4$};
% Text Node
\draw (29,64.4) node [anchor=north west][inner sep=0.75pt]    {$A_{1} :$};
% Text Node
\draw (26,114.4) node [anchor=north west][inner sep=0.75pt]    {$A_{2} :$};
% Text Node
\draw (27,162.4) node [anchor=north west][inner sep=0.75pt]    {$A_{3} :$};
% Text Node
\draw (416,63.4) node [anchor=north west][inner sep=0.75pt]    {$1$};
% Text Node
\draw (449,64.4) node [anchor=north west][inner sep=0.75pt]    {$2$};
% Text Node
\draw (510,64.4) node [anchor=north west][inner sep=0.75pt]    {$3$};
% Text Node
\draw (544,65.4) node [anchor=north west][inner sep=0.75pt]    {$5$};
% Text Node
\draw (599,65.4) node [anchor=north west][inner sep=0.75pt]    {$4$};
% Text Node
\draw (417,113.4) node [anchor=north west][inner sep=0.75pt]    {$1$};
% Text Node
\draw (450,115.4) node [anchor=north west][inner sep=0.75pt]    {$4$};
% Text Node
\draw (511,114.4) node [anchor=north west][inner sep=0.75pt]    {$2$};
% Text Node
\draw (545,115.4) node [anchor=north west][inner sep=0.75pt]    {$3$};
% Text Node
\draw (600,115.4) node [anchor=north west][inner sep=0.75pt]    {$5$};
% Text Node
\draw (417,162.4) node [anchor=north west][inner sep=0.75pt]    {$1$};
% Text Node
\draw (450,163.4) node [anchor=north west][inner sep=0.75pt]    {$5$};
% Text Node
\draw (511,163.4) node [anchor=north west][inner sep=0.75pt]    {$3$};
% Text Node
\draw (545,164.4) node [anchor=north west][inner sep=0.75pt]    {$4$};
% Text Node
\draw (600,164.4) node [anchor=north west][inner sep=0.75pt]    {$2$};
% Text Node
\draw (359,64.4) node [anchor=north west][inner sep=0.75pt]    {$A'_{1} :$};
% Text Node
\draw (360,115.4) node [anchor=north west][inner sep=0.75pt]    {$A'_{2} :$};
% Text Node
\draw (359,162.4) node [anchor=north west][inner sep=0.75pt]    {$A'_{3} :$};
% Text Node
\draw (162,199.4) node [anchor=north west][inner sep=0.75pt]    {$\mathcal{P}$};
% Text Node
\draw (502,201.4) node [anchor=north west][inner sep=0.75pt]    {$\mathcal{P} '$};


\end{tikzpicture}


==> images/fig4.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Rounded Rect [id:dp816304962031585] 
\draw   (21,30) .. controls (21,25.58) and (24.58,22) .. (29,22) -- (83,22) .. controls (87.42,22) and (91,25.58) .. (91,30) -- (91,54) .. controls (91,58.42) and (87.42,62) .. (83,62) -- (29,62) .. controls (24.58,62) and (21,58.42) .. (21,54) -- cycle ;
%Rounded Rect [id:dp43852759816415143] 
\draw   (101,29) .. controls (101,24.58) and (104.58,21) .. (109,21) -- (282,21) .. controls (286.42,21) and (290,24.58) .. (290,29) -- (290,53) .. controls (290,57.42) and (286.42,61) .. (282,61) -- (109,61) .. controls (104.58,61) and (101,57.42) .. (101,53) -- cycle ;
%Rounded Rect [id:dp10285175578599359] 
\draw   (22,77) .. controls (22,72.58) and (25.58,69) .. (30,69) -- (133,69) .. controls (137.42,69) and (141,72.58) .. (141,77) -- (141,101) .. controls (141,105.42) and (137.42,109) .. (133,109) -- (30,109) .. controls (25.58,109) and (22,105.42) .. (22,101) -- cycle ;
%Rounded Rect [id:dp19590952170221243] 
\draw   (150,75) .. controls (150,70.58) and (153.58,67) .. (158,67) -- (280,67) .. controls (284.42,67) and (288,70.58) .. (288,75) -- (288,99) .. controls (288,103.42) and (284.42,107) .. (280,107) -- (158,107) .. controls (153.58,107) and (150,103.42) .. (150,99) -- cycle ;
%Rounded Rect [id:dp10412849705117377] 
\draw   (24,123) .. controls (24,118.58) and (27.58,115) .. (32,115) -- (86,115) .. controls (90.42,115) and (94,118.58) .. (94,123) -- (94,147) .. controls (94,151.42) and (90.42,155) .. (86,155) -- (32,155) .. controls (27.58,155) and (24,151.42) .. (24,147) -- cycle ;
%Rounded Rect [id:dp27287993164418656] 
\draw   (101,124) .. controls (101,119.58) and (104.58,116) .. (109,116) -- (282,116) .. controls (286.42,116) and (290,119.58) .. (290,124) -- (290,148) .. controls (290,152.42) and (286.42,156) .. (282,156) -- (109,156) .. controls (104.58,156) and (101,152.42) .. (101,148) -- cycle ;
%Rounded Rect [id:dp710412640634468] 
\draw   (354,27) .. controls (354,22.58) and (357.58,19) .. (362,19) -- (416,19) .. controls (420.42,19) and (424,22.58) .. (424,27) -- (424,51) .. controls (424,55.42) and (420.42,59) .. (416,59) -- (362,59) .. controls (357.58,59) and (354,55.42) .. (354,51) -- cycle ;
%Rounded Rect [id:dp28241110657024193] 
\draw   (434,26) .. controls (434,21.58) and (437.58,18) .. (442,18) -- (615,18) .. controls (619.42,18) and (623,21.58) .. (623,26) -- (623,50) .. controls (623,54.42) and (619.42,58) .. (615,58) -- (442,58) .. controls (437.58,58) and (434,54.42) .. (434,50) -- cycle ;
%Rounded Rect [id:dp4726118641968424] 
\draw   (483,72) .. controls (483,67.58) and (486.58,64) .. (491,64) -- (613,64) .. controls (617.42,64) and (621,67.58) .. (621,72) -- (621,96) .. controls (621,100.42) and (617.42,104) .. (613,104) -- (491,104) .. controls (486.58,104) and (483,100.42) .. (483,96) -- cycle ;
%Rounded Rect [id:dp6290854529672048] 
\draw   (357,121) .. controls (357,116.58) and (360.58,113) .. (365,113) -- (419,113) .. controls (423.42,113) and (427,116.58) .. (427,121) -- (427,145) .. controls (427,149.42) and (423.42,153) .. (419,153) -- (365,153) .. controls (360.58,153) and (357,149.42) .. (357,145) -- cycle ;
%Rounded Rect [id:dp9005286989264041] 
\draw   (434,121) .. controls (434,116.58) and (437.58,113) .. (442,113) -- (615,113) .. controls (619.42,113) and (623,116.58) .. (623,121) -- (623,145) .. controls (623,149.42) and (619.42,153) .. (615,153) -- (442,153) .. controls (437.58,153) and (434,149.42) .. (434,145) -- cycle ;
%Straight Lines [id:da19020067388584727] 
\draw    (415,40) -- (445,40) ;
%Rounded Rect [id:dp5867107326588021] 
\draw   (356,73) .. controls (356,68.58) and (359.58,65) .. (364,65) -- (418,65) .. controls (422.42,65) and (426,68.58) .. (426,73) -- (426,97) .. controls (426,101.42) and (422.42,105) .. (418,105) -- (364,105) .. controls (359.58,105) and (356,101.42) .. (356,97) -- cycle ;
%Rounded Rect [id:dp879763720208419] 
\draw   (435,72) .. controls (435,67.58) and (438.58,64) .. (443,64) -- (471,64) .. controls (475.42,64) and (479,67.58) .. (479,72) -- (479,96) .. controls (479,100.42) and (475.42,104) .. (471,104) -- (443,104) .. controls (438.58,104) and (435,100.42) .. (435,96) -- cycle ;
%Straight Lines [id:da11990147248982308] 
\draw    (297,88) -- (349,88) ;
\draw [shift={(351,88)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw (141,31.4) node [anchor=north west][inner sep=0.75pt]    {$C_{2}^{( a)} \ \ \ \ \cdots \ \ \ \ C_{k}^{( a)}$};
% Text Node
\draw (48,33.4) node [anchor=north west][inner sep=0.75pt]    {$K$};
% Text Node
\draw (44,79.4) node [anchor=north west][inner sep=0.75pt]    {$C_{1}^{( b)} -C_{2}^{( b)}$};
% Text Node
\draw (209,79.4) node [anchor=north west][inner sep=0.75pt]    {$K'$};
% Text Node
\draw (44,124.4) node [anchor=north west][inner sep=0.75pt]    {$C_{1}^{( a)}$};
% Text Node
\draw (180,128.4) node [anchor=north west][inner sep=0.75pt]    {$K''$};
% Text Node
\draw (474,28.4) node [anchor=north west][inner sep=0.75pt]    {$C_{2}^{( a)} \ \ \ \ \cdots \ \ \ \ C_{k}^{( a)}$};
% Text Node
\draw (542,76.4) node [anchor=north west][inner sep=0.75pt]    {$K'$};
% Text Node
\draw (378,28.4) node [anchor=north west][inner sep=0.75pt]    {$C_{1}^{( a)}$};
% Text Node
\draw (513,125.4) node [anchor=north west][inner sep=0.75pt]    {$K''$};
% Text Node
\draw (381,120.4) node [anchor=north west][inner sep=0.75pt]    {$C_{1}^{( b)}$};
% Text Node
\draw (384,77.4) node [anchor=north west][inner sep=0.75pt]    {$K$};
% Text Node
\draw (443,73.4) node [anchor=north west][inner sep=0.75pt]    {$C_{2}^{( b)}$};


\end{tikzpicture}

